Liquid interfaces in viscous straining flows: Numerical studies of the selective withdrawal transition

This paper presents a numerical analysis of the transition from selective withdrawal to viscous entrainment. In our model problem, an interface between two immiscible layers of equal viscosity is deformed by an axisymmetric withdrawal flow, which is driven by a point sink located some distance above the interface in the upper layer. We find that steady-state hump solutions, corresponding to selective withdrawal of liquid from the upper layer, cease to exist above a threshold withdrawal flux, and that this transition corresponds to a saddle-node bifurcation for the hump solutions. Numerical results on the shape evolution of the steady-state interface are compared against previous experimental measurements. We find good agreement where the data overlap. However, the numerical results' larger dynamic range allows us to show that the large increase in the curvature of the hump tip near transition is not consistent with an approach towards a power-law cusp shape, an interpretation previously suggested from inspection of the experimental measurements alone. Instead the large increase in the curvature at the hump tip reflects a logarithmic coupling between the overall height of the hump and the curvature at the tip of the hump.

==> Notes_model_section_Wendy.txt <==
Page 1, line 6: spurious comma: "are that (!) our calculation the gradual flattening"

Page 1, middle of page:
	Technically, the flow does not become stagnat at a finit depth in the lower layer. We
	still allow flows to pass freely through the "constant back pressure" surface.

Page 2, middle of page:
	I don't have the original data with me, but as far as I can remember the critical capillary
	number was of the order 10^-1. This number was non-dimensionalized using the pinning 
	radius "a" rather than the sink height S_p, which was typically about 1/10th of "a".
	Translating the critical capillary number from non-dimensional units based on "a" to 
	non-dimensional units based on "S_p" would correspond to multiplication with "a^2/S_p^2"
	- i.e. Ca_c(S_p based units) = Ca_c(a based units) * a^2/S_p^2 ~ Ca_c(a based units) * 100.
	Ca_c(S_p based units) should therefore be of the order 10, rather than 10^{-3}, unless
	I am overlooking something here...

Page 2, last paragraph:
	"These results from the two-layer viscous withdrawal experiment motivate(!)" - no "s"

Page 3, line 3:
	"consistent with the experimental observation that THE hump shape..."

Page 5, line 3:
	"As a result, the velocity [on] (spurious "on") for a point x on the ..."

Page 5, line 2 after equation 3.7:
	"To begin, we note that we can enclose[D] (spurious "d")..."

Page 7, line 3 from bottom:
	"By imposing this distribution at S_R, instead of [as] (spurious "as") a boundary condition..."


==> figures/S255dhdqR.dat <==
0.79188901 0.89348544
0.59445037 0.77829126
0.3810032 0.63019417
0.27427962 0.54133981
0.16221985 0.41956311
0.08751334 0.29779612
0.034151547 0.17931068
0.0021344717 0.044378641



==> figures/S255dhkappa.dat <==
  0.03532282  0.89348544  0.79188901
  0.1040712  0.77829126  0.59445037
  0.24308  0.63019417  0.3810032
  0.3266439  0.54133981  0.27427962
  0.5545211  0.41956311  0.16221985
  0.9039486  0.29779612  0.08751334
  1.557257  0.17931068  0.034151547
  3.34235  0.044378641  0.0021344717


==> figures/S255kappadqR.dat <==
0.79188901 0.03532282
0.59445037 0.1040712
0.3810032 0.24308
0.27427962 0.3266439
0.16221985 0.5545211
0.08751334 0.9039486
0.034151547 1.557257
0.0021344717 3.34235



==> figures/S38dhdqR.dat <==
0.78011204 0.88464639
0.58823529 0.77895057
0.40056022 0.642327
0.2605042 0.52374905
0.15686275 0.40774905
0.089635854 0.30463118
0.056022409 0.24534601
0.042016807 0.21057034
0.029411765 0.17057034
0.016806723 0.12418251
0.0070028011 0.080380228
0.0028011204 0.052015209
0.0028011204 0.049429658



==> figures/S38dhkappa.dat <==
  0.03733811  0.88464639  0.78011204
  0.099891345  0.77895057  0.58823529
  0.21335875  0.642327  0.40056022
  0.3733811  0.52374905  0.2605042
  0.5818875  0.40774905  0.15686275
  0.9067714  0.30463118  0.089635854
  1.1977152  0.24534601  0.056022409
  1.5031765  0.21057034  0.042016807
  1.905698  0.17057034  0.029411765
  2.5215125  0.12418251  0.016806723
  3.394278  0.080380228  0.0070028011
  4.267175  0.052015209  0.0028011204
  4.4611375  0.049429658  0.0028011204


==> figures/S38kappaDhDqR.dat <==
  0.03532282  0.88464639  0.78011204
  0.1040712  0.77895057  0.58823529
  0.24308  0.642327  0.40056022
  0.3266439  0.52374905  0.2605042
  0.5545211  0.40774905  0.15686275
  0.9039486  0.30463118  0.089635854
  1.557257  0.24534601  0.056022409
  3.34235  0.21057034  0.042016807


==> figures/S38kappadqR.dat <==
0.78011204 0.03733811
0.58823529 0.099891345
0.40056022 0.21335875
0.2605042 0.3733811
0.15686275 0.5818875
0.089635854 0.9067714
0.056022409 1.1977152
0.042016807 1.5031765
0.029411765 1.905698
0.016806723 2.5215125
0.0070028011 3.394278
0.0028011204 4.267175
0.0028011204 4.4611375



==> figures/S517kappadqR.dat <==
0.72587532 0.05664
0.64218617 0.1079696
0.46968403 0.1445504
0.34842015 0.231872
0.27156277 0.312704
0.19043553 0.460208
0.1383433 0.6136
0.10162254 0.790592
0.071733561 0.9676
0.0529462 1.292096
0.043552519 1.474992
0.034158839 1.80544
0.025192143 2.13584
0.023057216 2.41904
0.013663535 3.18608
0.011101623 3.83504
0.0042698548 7.67008
0.0034158839 8.732



==> figures/S518dhdqR.dat <==
0.72587532 0.83580625
0.64218617 0.74470625
0.46968403 0.6716125
0.34842015 0.57626875
0.27156277 0.5158875
0.19043553 0.43961875
0.1383433 0.37711875
0.10162254 0.3251875
0.071733561 0.2775625
0.0529462 0.2446875
0.043552519 0.221375
0.034158839 0.203375
0.025192143 0.1726875
0.023057216 0.1684375
0.013663535 0.125
0.011101623 0.118625
0.0042698548 0.0593125
0.0034158839 0.0593125



==> figures/S518dhkappa.dat <==
  0.05664  0.83580625  0.72587532
  0.1079696  0.74470625  0.64218617
  0.1445504  0.6716125  0.46968403
  0.231872  0.57626875  0.34842015
  0.312704  0.5158875  0.27156277
  0.460208  0.43961875  0.19043553
  0.6136  0.37711875  0.1383433
  0.790592  0.3251875  0.10162254
  0.9676  0.2775625  0.071733561
  1.292096  0.2446875  0.0529462
  1.474992  0.221375  0.043552519
  1.80544  0.203375  0.034158839
  2.13584  0.1726875  0.025192143
  2.41904  0.1684375  0.023057216
  3.18608  0.125  0.013663535
  3.83504  0.118625  0.011101623
  7.67008  0.0593125  0.0042698548
  8.732  0.0593125  0.0034158839


==> figures/S712dhkappa.dat <==
  0.05425392  0.89223383  0.88111888
  0.10154319  0.83910945  0.81118881
  0.17269719  0.7168408  0.64335664
  0.2534811  0.61733831  0.48951049
  0.415065  0.54144776  0.37062937
  0.5188413  0.43517413  0.23776224
  0.7337706  0.39641791  0.1958042
  1.1710662  0.32557214  0.13286713
  1.4749581  0.26487562  0.097902098
  2.675712  0.21258706  0.055944056
  4.002513  0.14174129  0.027972028


==> figures/S712kappadqR.dat <==
0.81118881 0.05425392
0.64335664 0.10154319
0.48951049 0.17269719
0.37062937 0.2534811
0.23776224 0.415065
0.1958042 0.5188413
0.13286713 0.7337706
0.097902098 1.1710662
0.055944056 1.4749581
0.027972028 2.675712
0.013986014 4.002513



==> figures/S721dhdqR.dat <==
0.88111888 0.89223383
0.81118881 0.83910945
0.64335664 0.7168408
0.48951049 0.61733831
0.37062937 0.54144776
0.23776224 0.43517413
0.1958042 0.39641791
0.13286713 0.32557214
0.097902098 0.26487562
0.055944056 0.21258706
0.027972028 0.14174129
0.013986014 0.10631841



==> figures/S830kappadqR.dat <==
0.83624454 0.02946976
0.72816594 0.04518884
0.72489083 0.037111
0.63973799 0.06003176
0.54803493 0.078588
0.42358079 0.11853616
0.32532751 0.1598992
0.20742358 0.2783288
0.10262009 0.5828684
0.089519651 0.6276088
0.056768559 0.8240788
0.040393013 1.740924
0.037117904 1.1679124
0.0043668122 3.433896



==> figures/S83dhdqR.dat <==
0.89519651 0.90609459
0.83624454 0.84195946
0.72816594 0.75721622
0.72489083 0.75148649
0.63973799 0.68620946
0.54803493 0.62208108
0.42358079 0.52359459
0.32532751 0.45144595
0.20742358 0.33577703
0.10262009 0.21898649
0.089519651 0.21554054
0.056768559 0.17547297
0.040393013 0.11358108
0.037117904 0.13878378
0.0043668122 0.046283784



==> figures/dhdqR.dat <==
0.9999997 0.97547595
0.98632159 0.97264343
0.97264347 0.96692414
0.95896536 0.96057872
0.94528725 0.95380148
0.93160914 0.94706515
0.91793102 0.9402968
0.90425291 0.93348361
0.8905748 0.92662342
0.87689668 0.91971581
0.86321857 0.91276026
0.84954046 0.90575596
0.83586234 0.89870187
0.82218423 0.89128672
0.80850612 0.88429812
0.79482801 0.87684671
0.78114989 0.86978373
0.76747178 0.86223418
0.75379367 0.85475798
0.74011555 0.84726938
0.72643744 0.8397405
0.71275933 0.83215892
0.69908121 0.82451744
0.6854031 0.8168119
0.67172499 0.80902785
0.65804688 0.80118078
0.64436876 0.7932583
0.63069065 0.78525937
0.61701254 0.77686789
0.60333442 0.76887929
0.58965631 0.7603814
0.5759782 0.7519362
0.56230009 0.74344864
0.54862197 0.73488567
0.53494386 0.72622146
0.52126575 0.71746427
0.50758763 0.70859965
0.49390952 0.69930837
0.48023141 0.69038176
0.46655329 0.68090247
0.45287518 0.67158744
0.43919707 0.66206063
0.42551896 0.65240365
0.41184084 0.64234276
0.39816273 0.63232111
0.38448462 0.6222003
0.3708065 0.61171895
0.35712839 0.60100413
0.34345028 0.59009613
0.32977216 0.57899701
0.31609405 0.56753736
0.30241594 0.55581428
0.28873783 0.54385153
0.27505971 0.53163775
0.2613816 0.51901282
0.24770349 0.50607383
0.23402537 0.4925894
0.22034726 0.47878988
0.20666915 0.46441909
0.19299103 0.44961545
0.17931292 0.43415891
0.16563481 0.41805053
0.1519567 0.40120351
0.13827858 0.38352694
0.12460047 0.3648101
0.11092236 0.34498582
0.097244244 0.32379172
0.083566131 0.30087241
0.069888018 0.275918
0.056209905 0.24824459
0.042531792 0.21670653
0.028853679 0.17931209
0.015175566 0.13097246
0.0014974534 0.042298335
0.00067676659 0.028792207
0.0002664232 0.018508169
0.00012964207 0.013515426
6.1251508e-05 0.0096290825
2.0217169e-05 0.0056869541
6.5390565e-06 0.0033532885
3.8034339e-06 0.0024824252
2.4356226e-06 0.0020289151
1.0678113e-06 0.0013026792



==> figures/hdqR.dat <==
1 0.00250004
0.98632189 0.00277423
0.97264377 0.00332786
0.95896566 0.0039421
0.94528755 0.00459814
0.93160944 0.00525022
0.91793132 0.0059054
0.90425321 0.00656492
0.8905751 0.00722899
0.87689698 0.00789765
0.86321887 0.00857095
0.84954076 0.00924897
0.83586264 0.00993181
0.82218453 0.0106496
0.80850642 0.0113261
0.79482831 0.0120474
0.78115019 0.0127311
0.76747208 0.0134619
0.75379397 0.0141856
0.74011585 0.0149105
0.72643774 0.0156393
0.71275963 0.0163732
0.69908151 0.0171129
0.6854034 0.0178588
0.67172529 0.0186123
0.65804718 0.0193719
0.64436906 0.0201388
0.63069095 0.0209131
0.61701284 0.0217254
0.60333472 0.0224987
0.58965661 0.0233213
0.5759785 0.0241388
0.56230039 0.0249604
0.54862227 0.0257893
0.53494416 0.026628
0.52126605 0.0274757
0.50758793 0.0283338
0.49390982 0.0292332
0.48023171 0.0300973
0.46655359 0.0310149
0.45287548 0.0319166
0.43919737 0.0328388
0.42551926 0.0337736
0.41184114 0.0347475
0.39816303 0.0357176
0.38448492 0.0366973
0.3708068 0.0377119
0.35712869 0.0387491
0.34345058 0.039805
0.32977246 0.0408794
0.31609435 0.0419887
0.30241624 0.0431235
0.28873813 0.0442815
0.27506001 0.0454638
0.2613819 0.0466859
0.24770379 0.0479384
0.23402567 0.0492437
0.22034756 0.0505795
0.20666945 0.0519706
0.19299133 0.0534036
0.17931322 0.0548998
0.16563511 0.0564591
0.151957 0.0580899
0.13827888 0.059801
0.12460077 0.0616128
0.11092266 0.0635318
0.097244544 0.0655834
0.083566431 0.067802
0.069888318 0.0702176
0.056210205 0.0728964
0.042532092 0.0759493
0.028853979 0.0795691
0.015175866 0.0842484
0.0014977534 0.0928321
0.00067706659 0.0941395
0.0002667232 0.095135
0.00012994207 0.0956183
6.1551508e-05 0.0959945
2.0517169e-05 0.0963761
6.8390565e-06 0.096602
4.1034339e-06 0.0966863
2.7356226e-06 0.0967302
1.3678113e-06 0.0968005



==> figures/hq.dat <==
0 0.00250004
0.001 0.00277423
0.002 0.00332786
0.003 0.0039421
0.004 0.00459814
0.005 0.00525022
0.006 0.0059054
0.007 0.00656492
0.008 0.00722899
0.009 0.00789765
0.01 0.00857095
0.011 0.00924897
0.012 0.00993181
0.013 0.0106496
0.014 0.0113261
0.015 0.0120474
0.016 0.0127311
0.017 0.0134619
0.018 0.0141856
0.019 0.0149105
0.02 0.0156393
0.021 0.0163732
0.022 0.0171129
0.023 0.0178588
0.024 0.0186123
0.025 0.0193719
0.026 0.0201388
0.027 0.0209131
0.028 0.0217254
0.029 0.0224987
0.03 0.0233213
0.031 0.0241388
0.032 0.0249604
0.033 0.0257893
0.034 0.026628
0.035 0.0274757
0.036 0.0283338
0.037 0.0292332
0.038 0.0300973
0.039 0.0310149
0.04 0.0319166
0.041 0.0328388
0.042 0.0337736
0.043 0.0347475
0.044 0.0357176
0.045 0.0366973
0.046 0.0377119
0.047 0.0387491
0.048 0.039805
0.049 0.0408794
0.05 0.0419887
0.051 0.0431235
0.052 0.0442815
0.053 0.0454638
0.054 0.0466859
0.055 0.0479384
0.056 0.0492437
0.057 0.0505795
0.058 0.0519706
0.059 0.0534036
0.06 0.0548998
0.061 0.0564591
0.062 0.0580899
0.063 0.059801
0.064 0.0616128
0.065 0.0635318
0.066 0.0655834
0.067 0.067802
0.068 0.0702176
0.069 0.0728964
0.07 0.0759493
0.071 0.0795691
0.072 0.0842484
0.073 0.0928321
0.07306 0.0941395
0.07309 0.095135
0.0731 0.0956183
0.073105 0.0959945
0.073108 0.0963761
0.073109 0.096602
0.0731092 0.0966863
0.0731093 0.0967302
0.0731094 0.0968005



==> figures/kappaDhDqR.dat <==
  0.005  0.97547595  0.9999997
  0.0193291  0.97264343  0.98632159
  0.0422773  0.96692414  0.97264347
  0.0648741  0.96057872  0.95896536
  0.0881551  0.95380148  0.94528725
  0.111639  0.94706515  0.93160914
  0.135731  0.9402968  0.91793102
  0.160507  0.93348361  0.90425291
  0.186002  0.92662342  0.8905748
  0.212246  0.91971581  0.87689668
  0.23927  0.91276026  0.86321857
  0.267106  0.90575596  0.84954046
  0.295794  0.89870187  0.83586234
  0.326092  0.89128672  0.82218423
  0.35612  0.88429812  0.80850612
  0.388285  0.87684671  0.79482801
  0.420259  0.86978373  0.78114989
  0.45461  0.86223418  0.76747178
  0.48968  0.85475798  0.75379367
  0.525902  0.84726938  0.74011555
  0.563416  0.8397405  0.72643744
  0.60233  0.83215892  0.71275933
  0.642746  0.82451744  0.69908121
  0.684774  0.8168119  0.6854031
  0.731794  0.80902785  0.67172499
  0.777702  0.80118078  0.65804688
  0.825509  0.7932583  0.64436876
  0.875434  0.78525937  0.63069065
  0.929011  0.77686789  0.61701254
  0.982793  0.76887929  0.60333442
  1.04138  0.7603814  0.58965631
  1.10209  0.7519362  0.5759782
  1.16571  0.74344864  0.56230009
  1.23262  0.73488567  0.54862197
  1.29999  0.72622146  0.53494386
  1.37453  0.71746427  0.52126575
  1.4534  0.70859965  0.50758763
  1.53925  0.69930837  0.49390952
  1.62656  0.69038176  0.48023141
  1.72552  0.68090247  0.46655329
  1.79439  0.67158744  0.45287518
  1.89913  0.66206063  0.43919707
  2.00751  0.65240365  0.42551896
  2.12492  0.64234276  0.41184084
  2.24858  0.63232111  0.39816273
  2.37953  0.6222003  0.38448462
  2.52454  0.61171895  0.3708065
  2.68028  0.60100413  0.35712839
  2.84722  0.59009613  0.34345028
  3.02809  0.57899701  0.32977216
  3.22533  0.56753736  0.31609405
  3.44216  0.55581428  0.30241594
  3.67766  0.54385153  0.28873783
  3.93403  0.53163775  0.27505971
  4.21658  0.51901282  0.2613816
  4.52871  0.50607383  0.24770349
  4.87585  0.4925894  0.23402537
  5.25738  0.47878988  0.22034726
  5.68306  0.46441909  0.20666915
  6.16011  0.44961545  0.19299103
  6.6978  0.43415891  0.17931292
  7.30714  0.41805053  0.16563481
  7.99877  0.40120351  0.1519567
  8.79405  0.38352694  0.13827858
  9.71988  0.3648101  0.12460047
  10.8  0.34498582  0.11092236
  12.0897  0.32379172  0.097244244
  13.6488  0.30087241  0.083566131
  15.5839  0.275918  0.069888018
  18.0557  0.24824459  0.056209905
  21.3779  0.21670653  0.042531792
  26.185  0.17931209  0.028853679
  34.29  0.13097246  0.015175566
  58.4066  0.042298335  0.0014974534
  63.7657  0.028792207  0.00067676659
  68.2875  0.018508169  0.0002664232
  70.6318  0.013515426  0.00012964207
  72.2232  0.0096290825  6.1251508E-05
  74.5337  0.0056869541  2.0217169E-05
  75.749  0.0033532885  6.5390565E-06
  76.2104  0.0024824252  3.8034339E-06
  76.4525  0.0020289151  2.4356226E-06


==> figures/kappadqR.dat <==
1 0.005
0.98632188 0.0193291
0.97264376 0.0422773
0.95896563 0.0648741
0.94528751 0.0881551
0.93160939 0.111639
0.91793127 0.135731
0.90425314 0.160507
0.89057502 0.186002
0.8768969 0.212246
0.86321878 0.23927
0.84954065 0.267106
0.83586253 0.295794
0.82218441 0.326092
0.80850629 0.35612
0.79482817 0.388285
0.78115004 0.420259
0.76747192 0.45461
0.7537938 0.48968
0.74011568 0.525902
0.72643755 0.563416
0.71275943 0.60233
0.69908131 0.642746
0.68540319 0.684774
0.67172506 0.731794
0.65804694 0.777702
0.64436882 0.825509
0.6306907 0.875434
0.61701257 0.929011
0.60333445 0.982793
0.58965633 1.04138
0.57597821 1.10209
0.56230009 1.16571
0.54862196 1.23262
0.53494384 1.29999
0.52126572 1.37453
0.5075876 1.4534
0.49390947 1.53925
0.48023135 1.62656
0.46655323 1.72552
0.45287511 1.79439
0.43919698 1.89913
0.42551886 2.00751
0.41184074 2.12492
0.39816262 2.24858
0.3844845 2.37953
0.37080637 2.52454
0.35712825 2.68028
0.34345013 2.84722
0.32977201 3.02809
0.31609388 3.22533
0.30241576 3.44216
0.28873764 3.67766
0.27505952 3.93403
0.26138139 4.21658
0.24770327 4.52871
0.23402515 4.87585
0.22034703 5.25738
0.20666891 5.68306
0.19299078 6.16011
0.17931266 6.6978
0.16563454 7.30714
0.15195642 7.99877
0.13827829 8.79405
0.12460017 9.71988
0.11092205 10.8
0.097243927 12.0897
0.083565804 13.6488
0.069887682 15.5839
0.05620956 18.0557
0.042531437 21.3779
0.028853315 26.185
0.015175193 34.29
0.0014970705 58.4066
0.00067638315 63.7657
0.00026603948 68.2875
0.00012925826 70.6318
6.0867644e-05 72.2232
1.9833277e-05 74.5337
6.155155e-06 75.749
3.4195306e-06 76.2104
2.0517183e-06 76.4525



==> figures/kappah_unrescaled.dat <==
0.00250004 0.005
0.00277423 0.0193291
0.00332786 0.0422773
0.0039421 0.0648741
0.00459814 0.0881551
0.00525022 0.111639
0.0059054 0.135731
0.00656492 0.160507
0.00722899 0.186002
0.00789765 0.212246
0.00857095 0.23927
0.00924897 0.267106
0.00993181 0.295794
0.0106496 0.326092
0.0113261 0.35612
0.0120474 0.388285
0.0127311 0.420259
0.0134619 0.45461
0.0141856 0.48968
0.0149105 0.525902
0.0156393 0.563416
0.0163732 0.60233
0.0171129 0.642746
0.0178588 0.684774
0.0186123 0.731794
0.0193719 0.777702
0.0201388 0.825509
0.0209131 0.875434
0.0217254 0.929011
0.0224987 0.982793
0.0233213 1.04138
0.0241388 1.10209
0.0249604 1.16571
0.0257893 1.23262
0.026628 1.29999
0.0274757 1.37453
0.0283338 1.4534
0.0292332 1.53925
0.0300973 1.62656
0.0310149 1.72552
0.0319166 1.79439
0.0328388 1.89913
0.0337736 2.00751
0.0347475 2.12492
0.0357176 2.24858
0.0366973 2.37953
0.0377119 2.52454
0.0387491 2.68028
0.039805 2.84722
0.0408794 3.02809
0.0419887 3.22533
0.0431235 3.44216
0.0442815 3.67766
0.0454638 3.93403
0.0466859 4.21658
0.0479384 4.52871
0.0492437 4.87585
0.0505795 5.25738
0.0519706 5.68306
0.0534036 6.16011
0.0548998 6.6978
0.0564591 7.30714
0.0580899 7.99877
0.059801 8.79405
0.0616128 9.71988
0.0635318 10.8
0.0655834 12.0897
0.067802 13.6488
0.0702176 15.5839
0.0728964 18.0557
0.0759493 21.3779
0.0795691 26.185
0.0842484 34.29
0.0928321 58.4066
0.0941395 63.7657
0.095135 68.2875
0.0956183 70.6318
0.0956345 70.7099



==> figures/sinkfifth.dat <==
#51
0.0979541639679908	0
0.0979388396086155	0.000604422263592533
0.0978925017651741	0.00121311270552952
0.0978141525656617	0.00183047189367578
0.0977021180989665	0.00246088833007752
0.0975539488650756	0.00310928461186153
0.0973663796951767	0.00378095845787247
0.097135202649271	0.00448185323977601
0.0968551229969235	0.0052187554664702
0.0965195645425374	0.0059995704920593
0.0961204011702651	0.00683371525193743
0.0956476094605888	0.00773262765499493
0.0950887783771371	0.00871051342631735
0.0944284048058787	0.00978546484718442
0.0936468794450137	0.0109811149308015
0.0927189702370006	0.0123292084806819
0.09161142026412	0.0138738089122885
0.0902789007405013	0.0156786370031261
0.0886570649340917	0.0178402638135738
0.0867960069259862	0.0203181987910391
0.0848196389633602	0.0229865522098726
0.082722615562019	0.0258942077420374
0.0804942376967078	0.0291028027597036
0.0781236108365573	0.0326841652313819
0.0755991436248597	0.0367262355892538
0.0729075947350048	0.0413415933383035
0.070032270736119	0.0466815066042506
0.0669495610409693	0.0529602382699324
0.0636221780791704	0.0605013965571918
0.059986135140195	0.0698299986353842
0.0559248172080834	0.0818727933969524
0.0512172374004916	0.0984174866503055
0.0454604639983884	0.123142014197725
0.0380927046048265	0.163390616295551
0.0312236516475014	0.212201475868702
0.0258699094181817	0.261203085133198
0.0216070592001486	0.310312275809233
0.0181511059546016	0.359485166702445
0.0153014079722367	0.408697089972635
0.0129142539459184	0.457933714186666
0.0108851413093221	0.507186447579879
0.00913720953826345	0.556449992922148
0.00761317797777216	0.605720991996273
0.00626981914268263	0.654997259754131
0.00507418561128522	0.704277339881745
0.00400102971850931	0.753560245535705
0.00303108389190279	0.802845288372268
0.00215010415290887	0.852132018170694
0.00134839642653234	0.901420063707102
0.00062650002139535	0.950709424852408
0	1
#134.47390466604 ;Time
#0.00501329483951234 ;nozzle_nsj[0].r


==> figures/sinkfifth2.dat <==
#51
0.0965195645425374	0.0059995704920593
0.0961204011702651	0.00683371525193743
0.0956476094605888	0.00773262765499493
0.0950887783771371	0.00871051342631735
0.0944284048058787	0.00978546484718442
0.0936468794450137	0.0109811149308015
0.0927189702370006	0.0123292084806819
0.09161142026412	0.0138738089122885
0.0902789007405013	0.0156786370031261
0.0886570649340917	0.0178402638135738
0.0867960069259862	0.0203181987910391
0.0848196389633602	0.0229865522098726
0.082722615562019	0.0258942077420374
0.0804942376967078	0.0291028027597036
0.0781236108365573	0.0326841652313819
0.0755991436248597	0.0367262355892538
0.0729075947350048	0.0413415933383035
0.070032270736119	0.0466815066042506
0.0669495610409693	0.0529602382699324
0.0636221780791704	0.0605013965571918
0.059986135140195	0.0698299986353842
0.0559248172080834	0.0818727933969524
0.0512172374004916	0.0984174866503055
0.0454604639983884	0.123142014197725
0.0380927046048265	0.163390616295551
0.0312236516475014	0.212201475868702
0.0258699094181817	0.261203085133198
0.0216070592001486	0.310312275809233
0.0181511059546016	0.359485166702445
0.0153014079722367	0.408697089972635
0.0129142539459184	0.457933714186666
0.0108851413093221	0.507186447579879
0.00913720953826345	0.556449992922148
0.00761317797777216	0.605720991996273
0.00626981914268263	0.654997259754131
0.00507418561128522	0.704277339881745
0.00400102971850931	0.753560245535705
0.00303108389190279	0.802845288372268
0.00215010415290887	0.852132018170694
0.00134839642653234	0.901420063707102
0.00062650002139535	0.950709424852408
0	1
#134.47390466604 ;Time
#0.00501329483951234 ;nozzle_nsj[0].r

